An Agent-based Model of Contagion in Financial Networks

This work develops an agent-based model for the study of how the leverage through the use of repurchase agreements can function as a mechanism for the propagation and amplification of financial shocks in a financial system. Based on the analysis of financial intermediaries in the repo and interbank lending markets during the 2007-08 financial crisis we develop a model that can be used to simulate the dynamics of financial contagion.

==> outline.txt <==
O objetivo final é gerar  um mercado artificial capaz de simular as decisões de instituições quando elas correm risco de quebrar.

A pergunta é: Esse mercado consegue replicar o que observamos na realidade em condições de estresse?

Focamos no aumento de iliquidez (market/credit freeze) e no crash causados pelo contagio financeiro

O mercado é composto por instituições financeiras (inv. institucionais). Há um mercado de renda fixa e um mercado de renda variavel. O mercado de credito não é incluido explicitamente.

As instituições tentam maximizar ganhos de acordo com uma estrategia e gerenciar o risco medido pelo VaR. Assim tomam suas decisões.

As instituições podem quebrar se o seu valor de mercado cair de mais (abaixo das dividas) ou se passar a possuir muitos ativos iliquidos.

Quando quebram as instituições realizam fire sales.

Os ativos se tornam iliquidos se o order imbalance para o ativo for baixo demais.

O modelo é testado a partir de um shock inicial. Pode ser um shock de valor ou de liquidez ou ambos.

Avaliamos se é observavel o market freeze e quantos quebram ao longo do tempo.

As bases sao agent-based models, sis spread of risk e financial networks.
